Computation of minimum action paths of the stochastic nonlinear Schroedinger equation with dissipation

Using the geometric minimum action method, we compute minimizers of the Freidlin-Wentzell functional for the dissipative linear and nonlinear Schroedinger equation. For the particular case of transitions between solitary waves of different amplitudes, we discuss the relationship of the minimizer of the PDE model to the minimizer of a finite-dimensional reduction.

==> display_aod.tikz <==
% This file was created by matlab2tikz v0.4.7 running on MATLAB 8.1.
% Copyright (c) 2008--2014, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% Minimal pgfplots version: 1.3
% 
% The latest updates can be retrieved from
%   http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
% where you can also make suggestions and rate matlab2tikz.
% 
\begin{tikzpicture}

\begin{axis}[%
width=\figurewidth,
height=\figureheight,
axis on top,
scale only axis,
xmin=-25.09765625,
xmax=24.90234375,
xlabel={time t},
y dir=reverse,
ymin=-0.00196078431372549,
ymax=1.00196078431373,
ylabel={arc length s}
]
\addplot [forget plot] graphics [xmin=-25.09765625,xmax=24.90234375,ymin=-0.00196078431372549,ymax=1.00196078431373] {display_aod-1.png};
\end{axis}
\end{tikzpicture}%
